Redshift Evolution and Non-Universal Dispersion of Quasar Luminosity Correlation

The standard $\Lambda$CDM model is recently reported to deviate from the high-redshift Hubble diagram of type Ia supernovae (SNe) and quasars (QSOs) at $\sim4\sigma$ confidence level. In this work, we combine the PAge approximation (a nearly model-independent parameterization) and a high-quality QSO sample to search for the origins of the deviation. By visualizing the $\Lambda$CDM model and the marginalized $3\sigma$ constraints of SNe+QSOs into PAge space, we confirm that the SNe+QSOs constraints in both flat and non-flat PAge cases are in remarkable tension with the standard $\Lambda$CDM cosmology. Next, we investigate the tension from the perspective of redshift-evolution effects. We find that the QSO correlation coefficient $\gamma$ calibrated by SNe+low-z QSOs and SNe+high-z QSOs shows $\sim2.7\sigma$ and $\sim4\sigma$ tensions in flat and non-flat universes, respectively. The tensions for intrinsic dispersion $\delta$ between different data sets are found to be $>4\sigma$ in both flat and non-flat cases. These results indicate that the QSO luminosity correlation suffers from significant redshift evolution and non-universal intrinsic dispersion. Using a redshift-dependence correlation to build QSO Hubble diagram could lead to biases. Thus, the $\sim4\sigma$ deviation from the standard $\Lambda$CDM probably originates from the redshift-evolution effects and non-universal dispersion of the QSO luminosity correlation rather than new physics.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
